On RadCom channel capacity for V2V applications

The use of millimiter wave (mmWave) for communication and sensing purposes is one of the functions powered by Next Generation Vehicle-to-Anything (V2X) networks. The arrival of IEEE~802.11bd, which is able to operate in the 60 GHz band, opens the doors of Integrated Sensing and Communications (ISAC) to vehicular networks. Similarly, Radar-based Communications (RadCom) proposes the use of the radar spectrum for communication puproses. In this paper, we perform an analysis of the channel capacity for different configurations of RadCom, showing its potential to offload the V2X spectrum for bumper-to-bumper V2X applications. We finalize with a discussion on the potential for ISAC from both the 802.11bd and RadCom approaches.

==> 00_README.txt <==

1) EuMW_Paper_LaTeX_Template_A4_V4.pdf
   This PDF contains format instructions for EuMW papers. 
   It is also the resulting PDF created from the source file 
   EuMW_Paper_LaTeX_Template_A4_V4.tex.

2) EuMW_Paper_LaTeX_Template_A4_V4.tex
   Authors should write their papers by editing this
   source file and adding their own text.


